Exhaustive Model Selection in $b \to s \ell \ell$ Decays: Pitting Cross-Validation against AIC$_c$

In the light of recent data, we study the new physics effects in the exclusive $b \to s \ell^+\ell^-$ decays from a model independent perspective. Different combinations of the dimension six effective operators along with their respective Wilson coefficients are chosen for the analysis. To find out the operator or sets of operators that can best explain the available data in this channel, we simultaneously apply popular model selection tools like cross-validation and the information theoretic approach like Akaike Information Criterion (AIC). There are one, two, and three-operator scenarios which survive the test and a left-handed quark current with vector muon coupling is common among them. This is also the only surviving one-operator scenario. Best-fit values and correlations of the new Wilson coefficients are supplied for all the selected scenarios. We find that the angular observables play the dominant role in the model selection procedure. We also note that while a left-handed quark current with axial-vector muon coupling is the only one-operator scenario able to explain the ratios $R_{K^{(*)}}$ ($R_{K^*}$ for $q^2\in [ 0.045, 1.1] {\rm GeV}^2$ in particular), there are also a couple of two operator scenarios that can simultaneously explain the measured $R_{K^{(*)}}$.

==> models.json <==
{
	"1":"{c7pr}",
	"2":"{dc9}",
	"3":"{c9pr}",
	"4":"{dc10}",
	"5":"{c10pr}",
	"6":"{cS}",
	"7":"{cSpr}",
	"8":"{cP}",
	"9":"{cPpr}",
	"10":"{c7pr, dc9}",
	"11":"{c7pr, c9pr}",
	"12":"{c7pr, dc10}",
	"13":"{c7pr, c10pr}",
	"14":"{c7pr, cS}",
	"15":"{c7pr, cSpr}",
	"16":"{c7pr, cP}",
	"17":"{c7pr, cPpr}",
	"18":"{dc9, c9pr}",
	"19":"{dc9, dc10}",
	"20":"{dc9, c10pr}",
	"21":"{dc9, cS}",
	"22":"{dc9, cSpr}",
	"23":"{dc9, cP}",
	"24":"{dc9, cPpr}",
	"25":"{c9pr, dc10}",
	"26":"{c9pr, c10pr}",
	"27":"{c9pr, cS}",
	"28":"{c9pr, cSpr}",
	"29":"{c9pr, cP}",
	"30":"{c9pr, cPpr}",
	"31":"{dc10, c10pr}",
	"32":"{dc10, cS}",
	"33":"{dc10, cSpr}",
	"34":"{dc10, cP}",
	"35":"{dc10, cPpr}",
	"36":"{c10pr, cS}",
	"37":"{c10pr, cSpr}",
	"38":"{c10pr, cP}",
	"39":"{c10pr, cPpr}",
	"40":"{cS, cSpr}",
	"41":"{cS, cP}",
	"42":"{cS, cPpr}",
	"43":"{cSpr, cP}",
	"44":"{cSpr, cPpr}",
	"45":"{cP, cPpr}",
	"46":"{c7pr, dc9, c9pr}",
	"47":"{c7pr, dc9, dc10}",
	"48":"{c7pr, dc9, c10pr}",
	"49":"{c7pr, dc9, cS}",
	"50":"{c7pr, dc9, cSpr}",
	"51":"{c7pr, dc9, cP}",
	"52":"{c7pr, dc9, cPpr}",
	"53":"{c7pr, c9pr, dc10}",
	"54":"{c7pr, c9pr, c10pr}",
	"55":"{c7pr, c9pr, cS}",
	"56":"{c7pr, c9pr, cSpr}",
	"57":"{c7pr, c9pr, cP}",
	"58":"{c7pr, c9pr, cPpr}",
	"59":"{c7pr, dc10, c10pr}",
	"60":"{c7pr, dc10, cS}",
	"61":"{c7pr, dc10, cSpr}",
	"62":"{c7pr, dc10, cP}",
	"63":"{c7pr, dc10, cPpr}",
	"64":"{c7pr, c10pr, cS}",
	"65":"{c7pr, c10pr, cSpr}",
	"66":"{c7pr, c10pr, cP}",
	"67":"{c7pr, c10pr, cPpr}",
	"68":"{c7pr, cS, cSpr}",
	"69":"{c7pr, cS, cP}",
	"70":"{c7pr, cS, cPpr}",
	"71":"{c7pr, cSpr, cP}",
	"72":"{c7pr, cSpr, cPpr}",
	"73":"{c7pr, cP, cPpr}",
	"74":"{dc9, c9pr, dc10}",
	"75":"{dc9, c9pr, c10pr}",
	"76":"{dc9, c9pr, cS}",
	"77":"{dc9, c9pr, cSpr}",
	"78":"{dc9, c9pr, cP}",
	"79":"{dc9, c9pr, cPpr}",
	"80":"{dc9, dc10, c10pr}",
	"81":"{dc9, dc10, cS}",
	"82":"{dc9, dc10, cSpr}",
	"83":"{dc9, dc10, cP}",
	"84":"{dc9, dc10, cPpr}",
	"85":"{dc9, c10pr, cS}",
	"86":"{dc9, c10pr, cSpr}",
	"87":"{dc9, c10pr, cP}",
	"88":"{dc9, c10pr, cPpr}",
	"89":"{dc9, cS, cSpr}",
	"90":"{dc9, cS, cP}",
	"91":"{dc9, cS, cPpr}",
	"92":"{dc9, cSpr, cP}",
	"93":"{dc9, cSpr, cPpr}",
	"94":"{dc9, cP, cPpr}",
	"95":"{c9pr, dc10, c10pr}",
	"96":"{c9pr, dc10, cS}",
	"97":"{c9pr, dc10, cSpr}",
	"98":"{c9pr, dc10, cP}",
	"99":"{c9pr, dc10, cPpr}",
	"100":"{c9pr, c10pr, cS}",
	"101":"{c9pr, c10pr, cSpr}",
	"102":"{c9pr, c10pr, cP}",
	"103":"{c9pr, c10pr, cPpr}",
	"104":"{c9pr, cS, cSpr}",
	"105":"{c9pr, cS, cP}",
	"106":"{c9pr, cS, cPpr}",
	"107":"{c9pr, cSpr, cP}",
	"108":"{c9pr, cSpr, cPpr}",
	"109":"{c9pr, cP, cPpr}",
	"110":"{dc10, c10pr, cS}",
	"111":"{dc10, c10pr, cSpr}",
	"112":"{dc10, c10pr, cP}",
	"113":"{dc10, c10pr, cPpr}",
	"114":"{dc10, cS, cSpr}",
	"115":"{dc10, cS, cP}",
	"116":"{dc10, cS, cPpr}",
	"117":"{dc10, cSpr, cP}",
	"118":"{dc10, cSpr, cPpr}",
	"119":"{dc10, cP, cPpr}",
	"120":"{c10pr, cS, cSpr}",
	"121":"{c10pr, cS, cP}",
	"122":"{c10pr, cS, cPpr}",
	"123":"{c10pr, cSpr, cP}",
	"124":"{c10pr, cSpr, cPpr}",
	"125":"{c10pr, cP, cPpr}",
	"126":"{cS, cSpr, cP}",
	"127":"{cS, cSpr, cPpr}",
	"128":"{cS, cP, cPpr}",
	"129":"{cSpr, cP, cPpr}",
	"130":"{c7pr, dc9, c9pr, dc10}",
	"131":"{c7pr, dc9, c9pr, c10pr}",
	"132":"{c7pr, dc9, c9pr, cS}",
	"133":"{c7pr, dc9, c9pr, cSpr}",
	"134":"{c7pr, dc9, c9pr, cP}",
	"135":"{c7pr, dc9, c9pr, cPpr}",
	"136":"{c7pr, dc9, dc10, c10pr}",
	"137":"{c7pr, dc9, dc10, cS}",
	"138":"{c7pr, dc9, dc10, cSpr}",
	"139":"{c7pr, dc9, dc10, cP}",
	"140":"{c7pr, dc9, dc10, cPpr}",
	"141":"{c7pr, dc9, c10pr, cS}",
	"142":"{c7pr, dc9, c10pr, cSpr}",
	"143":"{c7pr, dc9, c10pr, cP}",
	"144":"{c7pr, dc9, c10pr, cPpr}",
	"145":"{c7pr, dc9, cS, cSpr}",
	"146":"{c7pr, dc9, cS, cP}",
	"147":"{c7pr, dc9, cS, cPpr}",
	"148":"{c7pr, dc9, cSpr, cP}",
	"149":"{c7pr, dc9, cSpr, cPpr}",
	"150":"{c7pr, dc9, cP, cPpr}",
	"151":"{c7pr, c9pr, dc10, c10pr}",
	"152":"{c7pr, c9pr, dc10, cS}",
	"153":"{c7pr, c9pr, dc10, cSpr}",
	"154":"{c7pr, c9pr, dc10, cP}",
	"155":"{c7pr, c9pr, dc10, cPpr}",
	"156":"{c7pr, c9pr, c10pr, cS}",
	"157":"{c7pr, c9pr, c10pr, cSpr}",
	"158":"{c7pr, c9pr, c10pr, cP}",
	"159":"{c7pr, c9pr, c10pr, cPpr}",
	"160":"{c7pr, c9pr, cS, cSpr}",
	"161":"{c7pr, c9pr, cS, cP}",
	"162":"{c7pr, c9pr, cS, cPpr}",
	"163":"{c7pr, c9pr, cSpr, cP}",
	"164":"{c7pr, c9pr, cSpr, cPpr}",
	"165":"{c7pr, c9pr, cP, cPpr}",
	"166":"{c7pr, dc10, c10pr, cS}",
	"167":"{c7pr, dc10, c10pr, cSpr}",
	"168":"{c7pr, dc10, c10pr, cP}",
	"169":"{c7pr, dc10, c10pr, cPpr}",
	"170":"{c7pr, dc10, cS, cSpr}",
	"171":"{c7pr, dc10, cS, cP}",
	"172":"{c7pr, dc10, cS, cPpr}",
	"173":"{c7pr, dc10, cSpr, cP}",
	"174":"{c7pr, dc10, cSpr, cPpr}",
	"175":"{c7pr, dc10, cP, cPpr}",
	"176":"{c7pr, c10pr, cS, cSpr}",
	"177":"{c7pr, c10pr, cS, cP}",
	"178":"{c7pr, c10pr, cS, cPpr}",
	"179":"{c7pr, c10pr, cSpr, cP}",
	"180":"{c7pr, c10pr, cSpr, cPpr}",
	"181":"{c7pr, c10pr, cP, cPpr}",
	"182":"{c7pr, cS, cSpr, cP}",
	"183":"{c7pr, cS, cSpr, cPpr}",
	"184":"{c7pr, cS, cP, cPpr}",
	"185":"{c7pr, cSpr, cP, cPpr}",
	"186":"{dc9, c9pr, dc10, c10pr}",
	"187":"{dc9, c9pr, dc10, cS}",
	"188":"{dc9, c9pr, dc10, cSpr}",
	"189":"{dc9, c9pr, dc10, cP}",
	"190":"{dc9, c9pr, dc10, cPpr}",
	"191":"{dc9, c9pr, c10pr, cS}",
	"192":"{dc9, c9pr, c10pr, cSpr}",
	"193":"{dc9, c9pr, c10pr, cP}",
	"194":"{dc9, c9pr, c10pr, cPpr}",
	"195":"{dc9, c9pr, cS, cSpr}",
	"196":"{dc9, c9pr, cS, cP}",
	"197":"{dc9, c9pr, cS, cPpr}",
	"198":"{dc9, c9pr, cSpr, cP}",
	"199":"{dc9, c9pr, cSpr, cPpr}",
	"200":"{dc9, c9pr, cP, cPpr}",
	"201":"{dc9, dc10, c10pr, cS}",
	"202":"{dc9, dc10, c10pr, cSpr}",
	"203":"{dc9, dc10, c10pr, cP}",
	"204":"{dc9, dc10, c10pr, cPpr}",
	"205":"{dc9, dc10, cS, cSpr}",
	"206":"{dc9, dc10, cS, cP}",
	"207":"{dc9, dc10, cS, cPpr}",
	"208":"{dc9, dc10, cSpr, cP}",
	"209":"{dc9, dc10, cSpr, cPpr}",
	"210":"{dc9, dc10, cP, cPpr}",
	"211":"{dc9, c10pr, cS, cSpr}",
	"212":"{dc9, c10pr, cS, cP}",
	"213":"{dc9, c10pr, cS, cPpr}",
	"214":"{dc9, c10pr, cSpr, cP}",
	"215":"{dc9, c10pr, cSpr, cPpr}",
	"216":"{dc9, c10pr, cP, cPpr}",
	"217":"{dc9, cS, cSpr, cP}",
	"218":"{dc9, cS, cSpr, cPpr}",
	"219":"{dc9, cS, cP, cPpr}",
	"220":"{dc9, cSpr, cP, cPpr}",
	"221":"{c9pr, dc10, c10pr, cS}",
	"222":"{c9pr, dc10, c10pr, cSpr}",
	"223":"{c9pr, dc10, c10pr, cP}",
	"224":"{c9pr, dc10, c10pr, cPpr}",
	"225":"{c9pr, dc10, cS, cSpr}",
	"226":"{c9pr, dc10, cS, cP}",
	"227":"{c9pr, dc10, cS, cPpr}",
	"228":"{c9pr, dc10, cSpr, cP}",
	"229":"{c9pr, dc10, cSpr, cPpr}",
	"230":"{c9pr, dc10, cP, cPpr}",
	"231":"{c9pr, c10pr, cS, cSpr}",
	"232":"{c9pr, c10pr, cS, cP}",
	"233":"{c9pr, c10pr, cS, cPpr}",
	"234":"{c9pr, c10pr, cSpr, cP}",
	"235":"{c9pr, c10pr, cSpr, cPpr}",
	"236":"{c9pr, c10pr, cP, cPpr}",
	"237":"{c9pr, cS, cSpr, cP}",
	"238":"{c9pr, cS, cSpr, cPpr}",
	"239":"{c9pr, cS, cP, cPpr}",
	"240":"{c9pr, cSpr, cP, cPpr}",
	"241":"{dc10, c10pr, cS, cSpr}",
	"242":"{dc10, c10pr, cS, cP}",
	"243":"{dc10, c10pr, cS, cPpr}",
	"244":"{dc10, c10pr, cSpr, cP}",
	"245":"{dc10, c10pr, cSpr, cPpr}",
	"246":"{dc10, c10pr, cP, cPpr}",
	"247":"{dc10, cS, cSpr, cP}",
	"248":"{dc10, cS, cSpr, cPpr}",
	"249":"{dc10, cS, cP, cPpr}",
	"250":"{dc10, cSpr, cP, cPpr}",
	"251":"{c10pr, cS, cSpr, cP}",
	"252":"{c10pr, cS, cSpr, cPpr}",
	"253":"{c10pr, cS, cP, cPpr}",
	"254":"{c10pr, cSpr, cP, cPpr}",
	"255":"{cS, cSpr, cP, cPpr}",
	"256":"{c7pr, dc9, c9pr, dc10, c10pr}",
	"257":"{c7pr, dc9, c9pr, dc10, cS}",
	"258":"{c7pr, dc9, c9pr, dc10, cSpr}",
	"259":"{c7pr, dc9, c9pr, dc10, cP}",
	"260":"{c7pr, dc9, c9pr, dc10, cPpr}",
	"261":"{c7pr, dc9, c9pr, c10pr, cS}",
	"262":"{c7pr, dc9, c9pr, c10pr, cSpr}",
	"263":"{c7pr, dc9, c9pr, c10pr, cP}",
	"264":"{c7pr, dc9, c9pr, c10pr, cPpr}",
	"265":"{c7pr, dc9, c9pr, cS, cSpr}",
	"266":"{c7pr, dc9, c9pr, cS, cP}",
	"267":"{c7pr, dc9, c9pr, cS, cPpr}",
	"268":"{c7pr, dc9, c9pr, cSpr, cP}",
	"269":"{c7pr, dc9, c9pr, cSpr, cPpr}",
	"270":"{c7pr, dc9, c9pr, cP, cPpr}",
	"271":"{c7pr, dc9, dc10, c10pr, cS}",
	"272":"{c7pr, dc9, dc10, c10pr, cSpr}",
	"273":"{c7pr, dc9, dc10, c10pr, cP}",
	"274":"{c7pr, dc9, dc10, c10pr, cPpr}",
	"275":"{c7pr, dc9, dc10, cS, cSpr}",
	"276":"{c7pr, dc9, dc10, cS, cP}",
	"277":"{c7pr, dc9, dc10, cS, cPpr}",
	"278":"{c7pr, dc9, dc10, cSpr, cP}",
	"279":"{c7pr, dc9, dc10, cSpr, cPpr}",
	"280":"{c7pr, dc9, dc10, cP, cPpr}",
	"281":"{c7pr, dc9, c10pr, cS, cSpr}",
	"282":"{c7pr, dc9, c10pr, cS, cP}",
	"283":"{c7pr, dc9, c10pr, cS, cPpr}",
	"284":"{c7pr, dc9, c10pr, cSpr, cP}",
	"285":"{c7pr, dc9, c10pr, cSpr, cPpr}",
	"286":"{c7pr, dc9, c10pr, cP, cPpr}",
	"287":"{c7pr, dc9, cS, cSpr, cP}",
	"288":"{c7pr, dc9, cS, cSpr, cPpr}",
	"289":"{c7pr, dc9, cS, cP, cPpr}",
	"290":"{c7pr, dc9, cSpr, cP, cPpr}",
	"291":"{c7pr, c9pr, dc10, c10pr, cS}",
	"292":"{c7pr, c9pr, dc10, c10pr, cSpr}",
	"293":"{c7pr, c9pr, dc10, c10pr, cP}",
	"294":"{c7pr, c9pr, dc10, c10pr, cPpr}",
	"295":"{c7pr, c9pr, dc10, cS, cSpr}",
	"296":"{c7pr, c9pr, dc10, cS, cP}",
	"297":"{c7pr, c9pr, dc10, cS, cPpr}",
	"298":"{c7pr, c9pr, dc10, cSpr, cP}",
	"299":"{c7pr, c9pr, dc10, cSpr, cPpr}",
	"300":"{c7pr, c9pr, dc10, cP, cPpr}",
	"301":"{c7pr, c9pr, c10pr, cS, cSpr}",
	"302":"{c7pr, c9pr, c10pr, cS, cP}",
	"303":"{c7pr, c9pr, c10pr, cS, cPpr}",
	"304":"{c7pr, c9pr, c10pr, cSpr, cP}",
	"305":"{c7pr, c9pr, c10pr, cSpr, cPpr}",
	"306":"{c7pr, c9pr, c10pr, cP, cPpr}",
	"307":"{c7pr, c9pr, cS, cSpr, cP}",
	"308":"{c7pr, c9pr, cS, cSpr, cPpr}",
	"309":"{c7pr, c9pr, cS, cP, cPpr}",
	"310":"{c7pr, c9pr, cSpr, cP, cPpr}",
	"311":"{c7pr, dc10, c10pr, cS, cSpr}",
	"312":"{c7pr, dc10, c10pr, cS, cP}",
	"313":"{c7pr, dc10, c10pr, cS, cPpr}",
	"314":"{c7pr, dc10, c10pr, cSpr, cP}",
	"315":"{c7pr, dc10, c10pr, cSpr, cPpr}",
	"316":"{c7pr, dc10, c10pr, cP, cPpr}",
	"317":"{c7pr, dc10, cS, cSpr, cP}",
	"318":"{c7pr, dc10, cS, cSpr, cPpr}",
	"319":"{c7pr, dc10, cS, cP, cPpr}",
	"320":"{c7pr, dc10, cSpr, cP, cPpr}",
	"321":"{c7pr, c10pr, cS, cSpr, cP}",
	"322":"{c7pr, c10pr, cS, cSpr, cPpr}",
	"323":"{c7pr, c10pr, cS, cP, cPpr}",
	"324":"{c7pr, c10pr, cSpr, cP, cPpr}",
	"325":"{c7pr, cS, cSpr, cP, cPpr}",
	"326":"{dc9, c9pr, dc10, c10pr, cS}",
	"327":"{dc9, c9pr, dc10, c10pr, cSpr}",
	"328":"{dc9, c9pr, dc10, c10pr, cP}",
	"329":"{dc9, c9pr, dc10, c10pr, cPpr}",
	"330":"{dc9, c9pr, dc10, cS, cSpr}",
	"331":"{dc9, c9pr, dc10, cS, cP}",
	"332":"{dc9, c9pr, dc10, cS, cPpr}",
	"333":"{dc9, c9pr, dc10, cSpr, cP}",
	"334":"{dc9, c9pr, dc10, cSpr, cPpr}",
	"335":"{dc9, c9pr, dc10, cP, cPpr}",
	"336":"{dc9, c9pr, c10pr, cS, cSpr}",
	"337":"{dc9, c9pr, c10pr, cS, cP}",
	"338":"{dc9, c9pr, c10pr, cS, cPpr}",
	"339":"{dc9, c9pr, c10pr, cSpr, cP}",
	"340":"{dc9, c9pr, c10pr, cSpr, cPpr}",
	"341":"{dc9, c9pr, c10pr, cP, cPpr}",
	"342":"{dc9, c9pr, cS, cSpr, cP}",
	"343":"{dc9, c9pr, cS, cSpr, cPpr}",
	"344":"{dc9, c9pr, cS, cP, cPpr}",
	"345":"{dc9, c9pr, cSpr, cP, cPpr}",
	"346":"{dc9, dc10, c10pr, cS, cSpr}",
	"347":"{dc9, dc10, c10pr, cS, cP}",
	"348":"{dc9, dc10, c10pr, cS, cPpr}",
	"349":"{dc9, dc10, c10pr, cSpr, cP}",
	"350":"{dc9, dc10, c10pr, cSpr, cPpr}",
	"351":"{dc9, dc10, c10pr, cP, cPpr}",
	"352":"{dc9, dc10, cS, cSpr, cP}",
	"353":"{dc9, dc10, cS, cSpr, cPpr}",
	"354":"{dc9, dc10, cS, cP, cPpr}",
	"355":"{dc9, dc10, cSpr, cP, cPpr}",
	"356":"{dc9, c10pr, cS, cSpr, cP}",
	"357":"{dc9, c10pr, cS, cSpr, cPpr}",
	"358":"{dc9, c10pr, cS, cP, cPpr}",
	"359":"{dc9, c10pr, cSpr, cP, cPpr}",
	"360":"{dc9, cS, cSpr, cP, cPpr}",
	"361":"{c9pr, dc10, c10pr, cS, cSpr}",
	"362":"{c9pr, dc10, c10pr, cS, cP}",
	"363":"{c9pr, dc10, c10pr, cS, cPpr}",
	"364":"{c9pr, dc10, c10pr, cSpr, cP}",
	"365":"{c9pr, dc10, c10pr, cSpr, cPpr}",
	"366":"{c9pr, dc10, c10pr, cP, cPpr}",
	"367":"{c9pr, dc10, cS, cSpr, cP}",
	"368":"{c9pr, dc10, cS, cSpr, cPpr}",
	"369":"{c9pr, dc10, cS, cP, cPpr}",
	"370":"{c9pr, dc10, cSpr, cP, cPpr}",
	"371":"{c9pr, c10pr, cS, cSpr, cP}",
	"372":"{c9pr, c10pr, cS, cSpr, cPpr}",
	"373":"{c9pr, c10pr, cS, cP, cPpr}",
	"374":"{c9pr, c10pr, cSpr, cP, cPpr}",
	"375":"{c9pr, cS, cSpr, cP, cPpr}",
	"376":"{dc10, c10pr, cS, cSpr, cP}",
	"377":"{dc10, c10pr, cS, cSpr, cPpr}",
	"378":"{dc10, c10pr, cS, cP, cPpr}",
	"379":"{dc10, c10pr, cSpr, cP, cPpr}",
	"380":"{dc10, cS, cSpr, cP, cPpr}",
	"381":"{c10pr, cS, cSpr, cP, cPpr}",
	"382":"{c7pr, dc9, c9pr, dc10, c10pr, cS}",
	"383":"{c7pr, dc9, c9pr, dc10, c10pr, cSpr}",
	"384":"{c7pr, dc9, c9pr, dc10, c10pr, cP}",
	"385":"{c7pr, dc9, c9pr, dc10, c10pr, cPpr}",
	"386":"{c7pr, dc9, c9pr, dc10, cS, cSpr}",
	"387":"{c7pr, dc9, c9pr, dc10, cS, cP}",
	"388":"{c7pr, dc9, c9pr, dc10, cS, cPpr}",
	"389":"{c7pr, dc9, c9pr, dc10, cSpr, cP}",
	"390":"{c7pr, dc9, c9pr, dc10, cSpr, cPpr}",
	"391":"{c7pr, dc9, c9pr, dc10, cP, cPpr}",
	"392":"{c7pr, dc9, c9pr, c10pr, cS, cSpr}",
	"393":"{c7pr, dc9, c9pr, c10pr, cS, cP}",
	"394":"{c7pr, dc9, c9pr, c10pr, cS, cPpr}",
	"395":"{c7pr, dc9, c9pr, c10pr, cSpr, cP}",
	"396":"{c7pr, dc9, c9pr, c10pr, cSpr, cPpr}",
	"397":"{c7pr, dc9, c9pr, c10pr, cP, cPpr}",
	"398":"{c7pr, dc9, c9pr, cS, cSpr, cP}",
	"399":"{c7pr, dc9, c9pr, cS, cSpr, cPpr}",
	"400":"{c7pr, dc9, c9pr, cS, cP, cPpr}",
	"401":"{c7pr, dc9, c9pr, cSpr, cP, cPpr}",
	"402":"{c7pr, dc9, dc10, c10pr, cS, cSpr}",
	"403":"{c7pr, dc9, dc10, c10pr, cS, cP}",
	"404":"{c7pr, dc9, dc10, c10pr, cS, cPpr}",
	"405":"{c7pr, dc9, dc10, c10pr, cSpr, cP}",
	"406":"{c7pr, dc9, dc10, c10pr, cSpr, cPpr}",
	"407":"{c7pr, dc9, dc10, c10pr, cP, cPpr}",
	"408":"{c7pr, dc9, dc10, cS, cSpr, cP}",
	"409":"{c7pr, dc9, dc10, cS, cSpr, cPpr}",
	"410":"{c7pr, dc9, dc10, cS, cP, cPpr}",
	"411":"{c7pr, dc9, dc10, cSpr, cP, cPpr}",
	"412":"{c7pr, dc9, c10pr, cS, cSpr, cP}",
	"413":"{c7pr, dc9, c10pr, cS, cSpr, cPpr}",
	"414":"{c7pr, dc9, c10pr, cS, cP, cPpr}",
	"415":"{c7pr, dc9, c10pr, cSpr, cP, cPpr}",
	"416":"{c7pr, dc9, cS, cSpr, cP, cPpr}",
	"417":"{c7pr, c9pr, dc10, c10pr, cS, cSpr}",
	"418":"{c7pr, c9pr, dc10, c10pr, cS, cP}",
	"419":"{c7pr, c9pr, dc10, c10pr, cS, cPpr}",
	"420":"{c7pr, c9pr, dc10, c10pr, cSpr, cP}",
	"421":"{c7pr, c9pr, dc10, c10pr, cSpr, cPpr}",
	"422":"{c7pr, c9pr, dc10, c10pr, cP, cPpr}",
	"423":"{c7pr, c9pr, dc10, cS, cSpr, cP}",
	"424":"{c7pr, c9pr, dc10, cS, cSpr, cPpr}",
	"425":"{c7pr, c9pr, dc10, cS, cP, cPpr}",
	"426":"{c7pr, c9pr, dc10, cSpr, cP, cPpr}",
	"427":"{c7pr, c9pr, c10pr, cS, cSpr, cP}",
	"428":"{c7pr, c9pr, c10pr, cS, cSpr, cPpr}",
	"429":"{c7pr, c9pr, c10pr, cS, cP, cPpr}",
	"430":"{c7pr, c9pr, c10pr, cSpr, cP, cPpr}",
	"431":"{c7pr, c9pr, cS, cSpr, cP, cPpr}",
	"432":"{c7pr, dc10, c10pr, cS, cSpr, cP}",
	"433":"{c7pr, dc10, c10pr, cS, cSpr, cPpr}",
	"434":"{c7pr, dc10, c10pr, cS, cP, cPpr}",
	"435":"{c7pr, dc10, c10pr, cSpr, cP, cPpr}",
	"436":"{c7pr, dc10, cS, cSpr, cP, cPpr}",
	"437":"{c7pr, c10pr, cS, cSpr, cP, cPpr}",
	"438":"{dc9, c9pr, dc10, c10pr, cS, cSpr}",
	"439":"{dc9, c9pr, dc10, c10pr, cS, cP}",
	"440":"{dc9, c9pr, dc10, c10pr, cS, cPpr}",
	"441":"{dc9, c9pr, dc10, c10pr, cSpr, cP}",
	"442":"{dc9, c9pr, dc10, c10pr, cSpr, cPpr}",
	"443":"{dc9, c9pr, dc10, c10pr, cP, cPpr}",
	"444":"{dc9, c9pr, dc10, cS, cSpr, cP}",
	"445":"{dc9, c9pr, dc10, cS, cSpr, cPpr}",
	"446":"{dc9, c9pr, dc10, cS, cP, cPpr}",
	"447":"{dc9, c9pr, dc10, cSpr, cP, cPpr}",
	"448":"{dc9, c9pr, c10pr, cS, cSpr, cP}",
	"449":"{dc9, c9pr, c10pr, cS, cSpr, cPpr}",
	"450":"{dc9, c9pr, c10pr, cS, cP, cPpr}",
	"451":"{dc9, c9pr, c10pr, cSpr, cP, cPpr}",
	"452":"{dc9, c9pr, cS, cSpr, cP, cPpr}",
	"453":"{dc9, dc10, c10pr, cS, cSpr, cP}",
	"454":"{dc9, dc10, c10pr, cS, cSpr, cPpr}",
	"455":"{dc9, dc10, c10pr, cS, cP, cPpr}",
	"456":"{dc9, dc10, c10pr, cSpr, cP, cPpr}",
	"457":"{dc9, dc10, cS, cSpr, cP, cPpr}",
	"458":"{dc9, c10pr, cS, cSpr, cP, cPpr}",
	"459":"{c9pr, dc10, c10pr, cS, cSpr, cP}",
	"460":"{c9pr, dc10, c10pr, cS, cSpr, cPpr}",
	"461":"{c9pr, dc10, c10pr, cS, cP, cPpr}",
	"462":"{c9pr, dc10, c10pr, cSpr, cP, cPpr}",
	"463":"{c9pr, dc10, cS, cSpr, cP, cPpr}",
	"464":"{c9pr, c10pr, cS, cSpr, cP, cPpr}",
	"465":"{dc10, c10pr, cS, cSpr, cP, cPpr}",
	"466":"{c7pr, dc9, c9pr, dc10, c10pr, cS, cSpr}",
	"467":"{c7pr, dc9, c9pr, dc10, c10pr, cS, cP}",
	"468":"{c7pr, dc9, c9pr, dc10, c10pr, cS, cPpr}",
	"469":"{c7pr, dc9, c9pr, dc10, c10pr, cSpr, cP}",
	"470":"{c7pr, dc9, c9pr, dc10, c10pr, cSpr, cPpr}",
	"471":"{c7pr, dc9, c9pr, dc10, c10pr, cP, cPpr}",
	"472":"{c7pr, dc9, c9pr, dc10, cS, cSpr, cP}",
	"473":"{c7pr, dc9, c9pr, dc10, cS, cSpr, cPpr}",
	"474":"{c7pr, dc9, c9pr, dc10, cS, cP, cPpr}",
	"475":"{c7pr, dc9, c9pr, dc10, cSpr, cP, cPpr}",
	"476":"{c7pr, dc9, c9pr, c10pr, cS, cSpr, cP}",
	"477":"{c7pr, dc9, c9pr, c10pr, cS, cSpr, cPpr}",
	"478":"{c7pr, dc9, c9pr, c10pr, cS, cP, cPpr}",
	"479":"{c7pr, dc9, c9pr, c10pr, cSpr, cP, cPpr}",
	"480":"{c7pr, dc9, c9pr, cS, cSpr, cP, cPpr}",
	"481":"{c7pr, dc9, dc10, c10pr, cS, cSpr, cP}",
	"482":"{c7pr, dc9, dc10, c10pr, cS, cSpr, cPpr}",
	"483":"{c7pr, dc9, dc10, c10pr, cS, cP, cPpr}",
	"484":"{c7pr, dc9, dc10, c10pr, cSpr, cP, cPpr}",
	"485":"{c7pr, dc9, dc10, cS, cSpr, cP, cPpr}",
	"486":"{c7pr, dc9, c10pr, cS, cSpr, cP, cPpr}",
	"487":"{c7pr, c9pr, dc10, c10pr, cS, cSpr, cP}",
	"488":"{c7pr, c9pr, dc10, c10pr, cS, cSpr, cPpr}",
	"489":"{c7pr, c9pr, dc10, c10pr, cS, cP, cPpr}",
	"490":"{c7pr, c9pr, dc10, c10pr, cSpr, cP, cPpr}",
	"491":"{c7pr, c9pr, dc10, cS, cSpr, cP, cPpr}",
	"492":"{c7pr, c9pr, c10pr, cS, cSpr, cP, cPpr}",
	"493":"{c7pr, dc10, c10pr, cS, cSpr, cP, cPpr}",
	"494":"{dc9, c9pr, dc10, c10pr, cS, cSpr, cP}",
	"495":"{dc9, c9pr, dc10, c10pr, cS, cSpr, cPpr}",
	"496":"{dc9, c9pr, dc10, c10pr, cS, cP, cPpr}",
	"497":"{dc9, c9pr, dc10, c10pr, cSpr, cP, cPpr}",
	"498":"{dc9, c9pr, dc10, cS, cSpr, cP, cPpr}",
	"499":"{dc9, c9pr, c10pr, cS, cSpr, cP, cPpr}",
	"500":"{dc9, dc10, c10pr, cS, cSpr, cP, cPpr}",
	"501":"{c9pr, dc10, c10pr, cS, cSpr, cP, cPpr}",
	"502":"{c7pr, dc9, c9pr, dc10, c10pr, cS, cSpr, cP}",
	"503":"{c7pr, dc9, c9pr, dc10, c10pr, cS, cSpr, cPpr}",
	"504":"{c7pr, dc9, c9pr, dc10, c10pr, cS, cP, cPpr}",
	"505":"{c7pr, dc9, c9pr, dc10, c10pr, cSpr, cP, cPpr}",
	"506":"{c7pr, dc9, c9pr, dc10, cS, cSpr, cP, cPpr}",
	"507":"{c7pr, dc9, c9pr, c10pr, cS, cSpr, cP, cPpr}",
	"508":"{c7pr, dc9, dc10, c10pr, cS, cSpr, cP, cPpr}",
	"509":"{c7pr, c9pr, dc10, c10pr, cS, cSpr, cP, cPpr}",
	"510":"{dc9, c9pr, dc10, c10pr, cS, cSpr, cP, cPpr}",
	"511":"{c7pr, dc9, c9pr, dc10, c10pr, cS, cSpr, cP, cPpr}"
}
